SMGPS: A study of Galactic HII regions with extended morphology

We present a study of ionised hydrogen ($\textrm{H}\scriptstyle\mathrm{II}$) regions in the Galactic Plane using data from the SARAO MeerKAT Galactic Plane Survey (SMGPS). The SMPGS is a wide-field, wide-band 1.3 GHz radio continuum survey ($251^\circ \leq l \leq 358^\circ$ and $2^\circ \leq l \leq 61^\circ$ at $\quad |b| \leq 1^\circ.5$) that has enabled us to trace the diffuse emission enveloping recently formed massive stars. Our multifrequency synthesis images reveal faint and extended emission that was previously overlooked by $\textrm{H}\scriptstyle\mathrm{II}$ region surveys. We report the distances and Lyman-photon flux ($N_{\mathrm{Ly}}$) measurements for 1,327 Galactic $\textrm{H}\scriptstyle\mathrm{II}$ regions from which we characterise the spectral types for candidate ionising stars. The spectral types range from B2 to O4. The typical stellar spectral type responsible for ionisation is the B0, which constitutes about $\text{16%}$ of our catalogue, corresponding to a mean $\log(N_{\mathrm{Ly}}) = 47.5\ \mathrm{s}^{-1}$. Moreover, as a result of the lack of radio recombination line (RRL) velocity measurements for faint $\textrm{H}\scriptstyle\mathrm{II}$ regions, we identify the effective completeness limit at $\log(N_{\mathrm{Ly}}) \approx 47.6\ \mathrm{s}^{-1}$. The multiwavelength approach reveals that the physical radius at 1.3 GHz and in the mid-infrared are well correlated with a slope of $1.15 \pm 0.02$. We find clear power-law relations between $N_{\mathrm{Ly}}$ and physical radius, and an inverse correlation between electron density and radius ($n_{\rm e} \propto R^{-0.73}$). However, no significant correlation is observed between the $N_{\mathrm{Ly}}$ and Galactocentric distance, suggesting that the observed trends are governed primarily by local star-forming environments rather than large-scale Galactic gradients.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
